PowerTransformer: Unsupervised Controllable Revision for Biased Language Correction

Unconscious biases continue to be prevalent in modern text and media, calling for algorithms that can assist writers with bias correction. For example, a female character in a story is often portrayed as passive and powerless ("She daydreams about being a doctor") while a man is portrayed as more proactive and powerful ("He pursues his dream of being a doctor"). We formulate *Controllable Debiasing*, a new revision task that aims to rewrite a given text to correct the implicit and potentially undesirable bias in character portrayals. We then introduce PowerTransformer as an approach that debiases text through the lens of connotation frames (Sap et al., 2017), which encode pragmatic knowledge of implied power dynamics with respect to verb predicates. One key challenge of our task is the lack of parallel corpora. To address this challenge, we adopt an unsupervised approach using auxiliary supervision with related tasks such as paraphrasing and self-supervision based on a reconstruction loss, building on pretrained language models. Through comprehensive experiments based on automatic and human evaluations, we demonstrate that our approach outperforms ablations and existing methods from related tasks. Furthermore, we demonstrate the use of PowerTransformer as a step toward mitigating the well-documented gender bias in character portrayal in movie scripts.

==> 00-00-text-abstract.txt <==

PowerTransformer: Unsupervised Controllable Revision for Biased Language Correction

Unconscious biases continue to be prevalent in modern text and media, calling for algorithms that can assist writers with bias correction. For example, a female character in a story is often portrayed as rather passive and powerless ("_She daydreams about being a doctor_") while a man is portrayed as more proactive and powerful ("_He pursues his dream of being a doctor_").

We formulate **Controllable Debiasing**, a new revision task that aims to rewrite a given text to correct the implicit and undesirable bias in character portrayals. We then introduce PowerTransformer, a simple but effective approach that modifies pretrained neural language models through the lens of *connotation frames* (Sap et al., 2017), which encode the structured pragmatic knowledge of predicates with respect to implied power dynamics. One key challenge of our task is the lack of parallel corpora. To address this challenge, we adopt an unsupervised approach using auxiliary supervision with related tasks such as paraphrasing and self-supervision based on a reconstruction loss.

Through comprehensive experiments based on automatic and human evaluations, we demonstrate that our approach outperforms ablations and existing methods. Furthermore, we demonstrate the use of PowerTransformer as a step toward mitigating the well-documented gender bias in character portrayal in movie scripts.

==> 5-26-ark-clinic-notes.txt <==
Liz:
- improved a lot!
- main issue: complicated relationship with style rewriting vs. aligning with that work. Not sure we should distance ourselves that much from stylistic rewriting --> we should remove the "this is MORE than style transfer" angle, and maybe define what we're doing without fully pushing style transfer away.
- figure 1: should introduce the task, not sure we need modelling there --> maybe we can have more examples.
- methods section: needs to be restructured better, avoid using experimental results while telling the model
- how we trained human evaluators
- agreement on human evaluation
- examples of rewritten things.

Ashish:
- agency, etc. should be defined earlier made more clear earlier
- figure 1: unclear why these sentences have low agency.



